Robust Line Segments Matching via Graph Convolution Networks

Line matching plays an essential role in structure from motion (SFM) and simultaneous localization and mapping (SLAM), especially in low-textured and repetitive scenes. In this paper, we present a new method of using a graph convolution network to match line segments in a pair of images, and we design a graph-based strategy of matching line segments with relaxing to an optimal transport problem. In contrast to hand-crafted line matching algorithms, our approach learns local line segment descriptor and the matching simultaneously through end-to-end training. The results show our method outperforms the state-of-the-art techniques, and especially, the recall is improved from 45.28% to 70.47% under a similar presicion. The code of our work is available at https://github.com/mameng1/GraphLineMatching.

==> figs/____________.txt <==
orig
line = 0.7088
average = 0.7088
average precision = 0.8567 all
on line
line = 0.6907
average = 0.6907
average precision = 0.8499 small rec 
 
line = 0.6364
average = 0.6364
average precision = 0.8064 small rec sofmax attention
